Velocity Reconstruction in Puffing Pool Fires with Physics-Informed Neural Networks

Pool fires are canonical representations of many accidental fires, which can exhibit an unstable unsteady behaviour, known as puffing, which involves a strong coupling between the temperature and velocity fields. Despite their practical relevance to fire research, their experimental study can be limited due to the complexity of measuring relevant quantities in parallel. In this work, we analyse the use of a recent physics-informed machine learning approach, called Hidden Fluid Mechanics (HFM), to reconstruct unmeasured quantities in a puffing pool fire from measured quantities. The HFM framework relies on a Physics-Informed Neural Network (PINN) for this task. A PINN is a neural network that uses both the available data, here the measured quantities, and the physical equations governing the system, here the reacting Navier-Stokes equations, to infer the full fluid dynamic state. This framework is used to infer the velocity field in a puffing pool fire from measurements of density, pressure and temperature. In this work, the dataset used for this test was generated from numerical simulations. It is shown that the PINN is able to reconstruct the velocity field accurately and to infer most features of the velocity field. In addition, it is shown that the reconstruction accuracy is robust with respect to noisy data, and a reduction in the number of measured quantities is explored and discussed. This study opens up the possibility of using PINNs for the reconstruction of unmeasured quantities from measured ones, providing the potential groundwork for their use in experiments for fire research.

==> README.txt <==
=================================================================== =================================================================== 
=================================================================== 

This directory contains a simple LaTeX template (PCI_LaTeX.tex) with appropriate definitions, environments, and commands placed in the preamble to convert the article document class into a format that mimics the format that is used by Elsevier for the Proceedings of the Combustion Institute. The sample text provides additional descriptions and instructions. 

LaTeX manuscripts submitted for the 39th International Symposium on Combustion should be formatted using this template so that the editors and reviewers can quickly and efficiently make assessments regarding figure legibility and paper length. Using this format the maximum allowed paper length is eight pages, with the main text starting at the top of page 2.

Files included in this directory are:

README.txt    - This file.
PCI_LaTeX.tex - LaTeX template.
PCI_LaTeX.bib - BibTeX-formatted references.
pci.bst       - Bibliography style file.
engine.png    - Sample figure file.
rho_T.jpg     - Sample figure file.
PCI_LaTeX.pdf - The resulting pdf file. 

This template was originally developed by Joe Oefelein for submissions to previous Symposia, and has been modified by Dan Haworth for submissions to the 39th Symposium. It has been developed and tested using MiKTeX 21.6/TeXworks (pdfLaTeX+MakeIndex+BibTeX). See https://miktex.org. Contact Dan Haworth by email if there are any questions or problems:

Daniel C. Haworth <dch12@psu.edu>
Department of Mechanical Engineering
The Pennsylvania State University
University Park, PA 16802 USA

=================================================================== =================================================================== ===================================================================

